Component-based Synthesis of Table Consolidation and Transformation Tasks from Examples

This paper presents an example-driven synthesis technique for automating a large class of data preparation tasks that arise in data science. Given a set of input tables and an out- put table, our approach synthesizes a table transformation program that performs the desired task. Our approach is not restricted to a fixed set of DSL constructs and can synthesize programs from an arbitrary set of components, including higher-order combinators. At a high-level, our approach performs type-directed enumerative search over partial pro- grams but incorporates two key innovations that allow it to scale: First, our technique can utilize any first-order specification of the components and uses SMT-based deduction to reject partial programs. Second, our algorithm uses partial evaluation to increase the power of deduction and drive enumerative search. We have evaluated our synthesis algorithm on dozens of data preparation tasks obtained from on-line forums, and we show that our approach can automatically solve a large class of problems encountered by R users.

==> tt.txt <==
deduction.tex:\paragraph{Component specifications.} Our approach uses the specifications of individual components to derive the overall specification for a given hypothesis. As mentioned earlier, the component specifications need not be precise and, in general, overapproximate the behavior of the components. For instance, Table~\ref{table:spec} shows sample specifications for a subset of built-in  R functions as well as methods from the {\tt tidyr} and {\tt dplyr} libraries. Observe that these sample specifications do not fully capture the behavior of each component and only describe the relationship between the number of rows and columns in the input and output tables.~\footnote{The actual specifications used in our implementation are slightly more involved. In Section~\ref{sec:eval}, we compare the performance of \toolname using multiple  specifications with different levels of precision.} As an example, consider the {\tt filter} function from the {\tt dplyr} library for selecting a subset of the rows that satisfy a given predicate in the data frame. The specification of {\tt filter}, which effectively corresponds to the selection operator $\sigma$ from relational algebra, is given by:
deduction.tex:In other words, this specification expresses that the table obtained after applying the {\tt filter} function contains fewer rows but the same number of columns as the input table.~\footnote{In principle, it is possible that the number of rows remain unchanged if the predicate does not match any row. However, we do not need to consider this case since we can find a simpler program that does not use {\tt filter} and that satisfies the input-output example.}
deduction.tex:Consider  hypothesis $\hypo$ from Figure~\ref{fig:tree}, and suppose that the specifications for relational algebra operators $\pi$ and $\sigma$ are the same as {\tt select} and {\tt filter} from Table~\ref{table:spec} respectively. Then, $\Phi(\hypo)$ corresponds to the following Presburger arithmetic formula:
deduction.tex:Let us now consider the construction of SMT formula $\psi$ in Algorithm~\ref{alg:deduce}. First, given a hypothesis $\hypo$, the corresponding sketch must map each of the unknowns of type {\tt tbl} to one of the arguments. Hence, the constraint $\varphi_\emph{in}$ generated at line 5 indicates that each leaf with label $?_j$ corresonds to some argument $x_i$. Similarly, $\varphi_\emph{out}$ expresses that the root variable of hypothesis $\hypo$ must correspond to the return value $y$ of the synthesized program. Hence, the constraint $\toConstraint(\hypo) \land \varphi_\emph{in} \land \varphi_\emph{out}$ expresses the specification of the sketch in terms of variables $x_1, \ldots, x_n, y$. 
example.tex: Even though the user is familiar with R libraries, such as {\tt reshape} and {\tt tidyr}, he cannot perform this transformation and is not even sure if it is possible using the existing libraries. Given this simple input-output example, \toolname can automatically synthesize the following R program for performing the desired data reshaping task:
example.tex:%Observe that writing this code is non-trivial for a user like Bob since it involves complex data frame transformations such as {\tt gather} and {\tt spread}. Gather takes multiple columns and collapses them into key-value pairs, duplicating all other columns as needed. After using {\tt gather}, Bob would need to use {\tt unite} to merge the contents of two columns into one new column. Finally, he would need to use the {\tt spread} operation to spread a key-value pair across multiple columns and get the desired data frame.
example.tex:%This complex data transformation combines the reshaping operator {\tt gather} and the consolidation operator {\tt inner} {\tt\_join} with the {\tt filter} and {\tt arrange} operators. The {\tt filter} operator selects a subset of the rows of a data frame. Since Tom only wants rows that have ``carid'' different than 0, \toolname must remove those rows from the desired data frame.
example.tex:%The {\tt arrange} operator reorders the rows of a data frame. In this example, Tom wants the final data frame to be ordered by ascending order of the ``carid'' and ``frame'' values. Finding such large sequence of operators that combine different aspects of data preparation can be quite challenging for most R users. By automatically synthesizing R programs from input-output examples, \toolname will significantly increase productivity of thousands of R users on their daily data preparation tasks.
example.tex:Consider a user, Alice, who teaches Geometry and Algebra in high-school and wants to analyze the number of students in her courses in the last years. Alice was given the data in the left-table of Figure~\ref{fig:motivating-table} but would like to reshape this data to fit her needs by having all information for each course in each row. Since the data is not in the desired format, Alice must first massage the data and transform it to the right-table of Figure~\ref{fig:motivating-table}. Alice thinks that there is probably a way to reshape her data using R, but she cannot figure out how. Since Alice cannot solve this task by herself she resorts to popular on-line forums such as Stackoverflow and asks for help. A user with a similar task to Alice posted a question on Stackoverflow regarding ``Complex data reshaping in R''.~\footnote{\url{http://stackoverflow.com/questions/30399516/complex-data-reshaping-in-r}} Even though the user is familiar with R libraries for data tidying (e.g. {\tt tidyr}), she cannot perform this transformation and is not even sure if such transformation is possible.
example.tex:Observe that writing this code is non-trivial for a user like Alice since it involves complex data frame transformations such as {\tt gather} and {\tt spread}. Gather takes multiple columns and collapses them into key-value pairs, duplicating all other columns as needed. In this case, it will collapse columns {\tt course}, {\tt class1} and {\tt class2} into two new key-value columns {\tt var} and {\tt val}. After using {\tt gather}, the data frame {\tt df1} has the shape presented in Figure~\ref{fig:df1}.
example.tex:	%Data frame {\tt df1}:\\ [0.5ex]
example.tex:   \caption{Data frame {\tt df1}.}\label{fig:df1}
example.tex:Next, we must unite columns {\tt var} and {\tt year} into a new column {\tt yearvar}, thus obtaining the data frame {\tt df2} presented in Figure~\ref{fig:df2}.
example.tex:    \caption{Data frame {\tt df2}.}\label{fig:df2}
example.tex:Finally, we must apply {\tt spread} to the data frame {\tt df2} on the key-value pair {\tt yearvar} and {\tt val}. The {\tt spread} operation spreads a key-value pair across multiple columns and the final data frame {\tt df3} has now the shape desired by Alice (right-table in Figure~\ref{fig:motivating-table}). Performing data transformations is often beyond the knowledge of R users and there are thousands of posts on Stackoverflow with similar questions to Alice's.
example.tex:%To solve this problem, \toolname needs to perform complex reshaping operations that transform the shape of the data frame ({\tt gather} and {\tt spread}), consolidation operations that merge information from multiple tables ({\tt inner\_join}) and computation operations that generate new values that are not present in the input tables ({\tt mutate}). The {\tt inner\_join} merges the two input tables into a new table such that all rows in the first input table have matching values in the second input table, and all columns of both input tables appear in the resulting table. The {\tt mutate} operator allows the computation of new values. In particular, \toolname must find that the user wants to divide columns ``value'' and ``total'' from an intermediate table to create a new column with the content that will appear in the final desired table.
implementation.tex:Stackoverflow using the keywords {\tt tidyr} and {\tt dplyr}. 
intro.tex:The second key insight underlying our technique is decompose the synthesis task into two separate \emph{sketch generation} and \emph{sketch completion} phases, with the goal of achieving better scalability. Specifically, we observe that the components  used in data preparation tasks can be classified into two classes, namely \emph{table transformers}  and \emph{value transfomers}. Table transformers (e.g., select and join from relational algebra) are higher-order functions that change the shape of the input tables, whereas value transformers (e.g., {\tt MAX}, {\tt AVG}) are first-order operators that are supplied as arguments to the table transformers.  Our synthesis algorithm first generates program sketches that fully specify the set of table transformers used in the program, and the subsequent sketch completion phase instantiates the holes with programs constructed using the first-order value transformers. The key advantage of this decomposition is that we can reject program sketches using SMT-based deduction. Since a sketch can be completed in \emph{many} possible ways, SMT-based refutation of a sketch allows us to dramatically prune the search space.
intro.tex:%To illustrate this point, consider the statement {\tt select}($t$, $\phi$) where $t$ is a term of type table and $\phi$ is a predicate of the form ${\tt column} > {\tt int}$. Since there are infinitely many integers that can appear in $\phi$, our synthesis algorithm would either have to enumerate all integers or ask the user to provide the set of  constants that are allowed to appear in the program.  Because partial evaluation allows us to concretize term $t$ to a table {\tt T}, it suffices to consider only those integers that appear as values in {\tt T}. In particular, if $c'$ is a constant that does not appear in {\tt T}, the predicate ${\tt column} > c'$ is \emph{ equivalent modulo the inputs} to another predicate ${\tt column} > c$, where $c$ is a constant that does appear in {\tt T}.  Hence, the use of partial evaluation allows us to finitize the universe of constants without losing completeness with the respect to the input-output examples.
intro.tex:{\tt tidyr} and {\tt dplyr}, for data tidying and manipulation.  Our
intro.tex:  %the components provided by the {\tt tidyr} and {\tt dplyr}
intro.tex:whereas value transformers (e.g., {\tt MAX}, {\tt AVG}) are
intro.tex:% statement {\tt select}($t$, $\phi$) where $t$ is a term of type
intro.tex:% ${\tt column} > {\tt int}$. Since there are infinitely many integers
intro.tex:% partial evaluation allows us to concretize term $t$ to a table {\tt
intro.tex:% values in {\tt T}. In particular, if $c'$ is a constant that does
intro.tex:% not appear in {\tt T}, the predicate ${\tt column} > c'$ is \emph{
intro.tex:% ${\tt column} > c$, where $c$ is a constant that does appear in {\tt
intro.tex:{\tt tidyr} and {\tt dplyr}, for data tidying and manipulation.  Our
intro.tex:  the components provided by the {\tt tidyr} and {\tt dplyr}
main.tex:\newcommand{\code}[1]{{\small {\tt #1}}\xspace}
problem.tex:\item $\tau: \{l_1: \tau_i, \ldots, l_n: \tau_n\}$ denotes the type of $\tab$. In particular, each $l_i$ is the name of a column in $\tab$ and $\tau_i$ denotes the type of the value stored in $\tab$. We assume that each $\tau_i$ is either {\tt num} or {\tt string}.
problem.tex:Given a table $\tab = (r, c, \tau, \contents)$, we write $\tab.\rows$ and $\tab.\columns$ to denote $r$ and $c$ respectively. We also write $\tab_{i,j}$ as shorthand for $\contents(i, j)$ and $\emph{type}(\tab)$ to represent $\tau$. We also refer to all record types of the form $\{l_1: \tau_i, \ldots, l_n: \tau_n\}$ as type {\tt tbl}.
problem.tex:In addition, tables with only one row are denoted as being of type {\tt row}.
problem.tex:{\rm Cell \ type} \ \gamma & := & {\tt num} \ |\  {\tt string} \\
problem.tex:{\rm Primitive \ type} \ \beta & := & \gamma \ |\  {\tt bool}\ |\ {\tt cols} \\
problem.tex:{\rm Table \ type} \ {\tt tbl} & :=&  \{l_1: \gamma_1, ... , l_n: \gamma_n \} \ \ ({\tt \scriptsize row <: tbl})\\ 
problem.tex:{\rm Type} \ \tau & := &  \beta \ |  \ {\tt tbl}  \ |\  \tau_1 \rightarrow \tau_2 \ | \  \tau_1 \times \tau_2  \\
problem.tex:\caption{Types used in components. The type {\tt cols} is a list of strings where each string corresponds to a column name in some table.}\label{fig:types}
problem.tex:%We assume that components in $\comps_v$ are first-order functions and do not return objects of type {\tt table}. 
refinement.tex:\Tree [.$?_0^{\project}:{\tt tbl}$ [.$?_1^{\select}:{\tt tbl}$ $?_3:{\tt tbl}$ $?_4:{{\tt row} \rightarrow {\tt bool}}$ ] $?_2:{\tt cols}$ ]
refinement.tex:During the course of our synthesis algorithm, we will progressively fill the holes in the hypothesis with concrete expressions. For this reason, we also allow hypotheses of the form $(?_i: \tau)@\qual$ where \emph{qualifier} $\qual$ specifies the term that is used to fill hole $?_i$. Specifically, if $?_i$ is of type {\tt tbl}, then its corresponding qualifier has the form $(x, \tab)$, which means that $?_i$ is instantiated with input variable $x$, which is in turn bound to table $\tab$ in the input-output example provided by the user. On the other hand, if $?_i$ is of type $(\tau_1 \times \ldots \times \tau_n) \rightarrow \tau$, then then the qualifier must be a first-order function $\lambda y_1, \ldots y_n. t$ constructed using  components~$\comps_v$.~\footnote{We view constants as a special case of first-order functions.}
refinement.tex:The hypothesis $\hypo_1= ?_0^\sigma(?_2:{\tt tbl}, ?_3: {\tt row} \rightarrow {\tt bool})$ is a refinement of $\hypo_0 = ?_0:{\tt tbl}$ because $\hypo_1$ is more specific than $\hypo_0$. 
refinement.tex:In particular, $\hypo_0$ represents any arbitrary expression of type {\tt tbl}, whereas $\hypo_1$ represents expressions whose top-level construct is a selection.
refinement.tex:\Tree [.$?_0^{\project}:{\tt tbl}$ $?_1:{\tt tbl}$@$(x_1,$\tab$)$  $?_2:{\tt cols}$ ]
refinement.tex:\Tree [.$?_0^{\project}:{\tt tbl}$ $?_1:{\tt tbl}$@\\$(x_1,$\tab$)$  $?_2:{\tt cols}$@\\{\tt [name, year]} ]
refinement.tex:As mentioned in Section~\ref{sec:intro}, our approach decomposes the synthesis task into two separate \emph{sketch generation} and \emph{sketch completion} phases. We define a \emph{sketch} to be a special kind of hypothesis where there are no unknowns of type {\tt tbl}.
refinement.tex:A \emph{sketch} is a special form of hypothesis where all leaf nodes of type {\tt tbl} have a corresponding qualifier of the form $(x, \tab)$. 
refinement.tex:Consider the refinement tree from Figure~\ref{fig:tree}. This hypothesis does not correspond to a sketch because there is a leaf node (namely $?_3$) of type {\tt tbl} that does not have a corresponding qualifier. On the other hand, the refinement tree shown in Figure~\ref{fig:complete} (left) is a sketch and corresponds to the partial program $\pi(x_1, ?)$ where $?$ is a list of column names. Furthermore, this sketch states that variable $x_1$ corresponds to table $\tab$ from the input-output example.
refinement.tex:\Tree [.$?_0^{\project}:{\tt tbl}$ [.$?_1^{\select}:{\tt tbl}$ $?_3:{\tt tbl}$@$(x_3,$\tab_1$)$ {\tt age$>$8} ] $?_2:{\tt cols}$ ]
refinement.tex:\Tree [.$?_0^{\project}:{\tt tbl}$ $\tab_2$ $?_2:{\tt cols}$ ]
refinement.tex:\caption{Partial evaluation example on hypotheses in Figure~\ref{fig:tree}. Here {\tt age$>$8}
refinement.tex:stands for $?_4:{\textrm{row} \rightarrow \textrm{bool}}@\lambda x. \ (x.{\tt age}>8)$.}\label{fig:treePe}
sketch.tex:As this example illustrates, the vocabulary of first-order functions that can be supplied as arguments to table transformers often depends on the shapes (i.e., schemas) of the other arguments of type {\tt tbl}. For this reason, our sketch completion algorithm synthesizes the program \emph{bottom-up}, evaluating terms of type {\tt tbl} before synthesizing the other arguments. The concrete tables that are obtained by evaluating sub-terms of the sketch therefore determine the universe of constants that can be used in the  synthesis task.
sketch.tex:Before describing our sketch completion algorithm, recall that table transformer components  $\comps_\tab$ take at least one argument of type {\tt tbl} and return a table. However, many of these components also take auxiliary arguments, such as column names, aggregate functions, and predicates. For instance, consider the following familiar relational algebra operators:
sketch.tex:\item The selection operator $\sigma$ takes a table $t$ as well as a function $f$ of type {\tt row} $\rightarrow$ {\tt bool}. Again, note that $f$ can only refer to columns used in table $t$. 
sketch.tex:\item Consider the $\theta$-join operator $t_1 \bowtie_\theta t_2$ that takes two tables and a function  $f$ of type {\tt row} $\rightarrow$ {\tt bool}. Here, predicate $f$ can only refer to columns used in $t_1 \times t_2$. 
sketch.tex:As illustrated by these examples, there is a clear dependency between different arguments that can be supplied to table transformers. In particular, the vocabulary of non-{\tt table} arguments depend on the particular choice of arguments of type {\tt table}. Based on this observation, a key insight underlying our synthesis algorithm is to fix all arguments of type {\tt table} before synthesizing the other arguments. Since a {sketch} already fixes leaves of type {\tt table}, our sketch completion algorithm synthesizes the program bottom-up, evaluating terms of type {\tt table} before trying to synthesize other arguments. The concrete tables that are obtained by evaluating sub-terms of the sketch are used to determine the universe of constants that can be used as operands of components in $\comps_v$.
sketch.tex:Let us now consider the type inhabitation rules from Figure~\ref{fig:inhabit} in more detail, starting with the {\rm Cols} rule. Recall that the {\tt cols} type represents a list of strings, where each string is the name of a column in some table. Clearly, the universe of strings that can be used in any inhabitant of {\tt cols} depends on table $\tab$. Hence, the {\rm Cols} rule essentially generates all possible combinations of the column names used in $\tab$. 
sketch.tex:Next, consider the ${\rm Const}$ rule from Figure~\ref{fig:inhabit} for synthesizing constants of type {\tt num} and {\tt string}.~\footnote{Recall from Section~\ref{sec:problem} that these are the only types of values that can appear in tables.} Given table $\tab$, we consider a constant $c$ to be an inhabitant of $\tau$ if it appears in table $\tab$. In the general case, this strategy of  considering only those constants that appear in table $\tab$ amounts to a heuristic for finitizing the universe of constants. However, this heuristic works quite well in practice and does not lead to a loss of completeness in many cases. For instance, consider the selection operator $\sigma$ from relational algebra, and suppose that the desired predicate is  $\texttt{age} > c$, where {\tt age} is a column and $c$ is a constant. Since our goal is to synthesize a program that satisfies the input-output example, we can always find another predicate $\texttt{age} > c'$ where $c'$ occurs in the table and the two programs are equivalent modulo the inputs.
sketch.tex:and first synthesizes all arguments of type {\tt tbl} before synthesizing the other arguments. Given  sketch $\sketch$ and  example $\ex$, {\sc FillSketch}($\sketch, \ex$) returns a set of hypotheses representing \emph{complete programs} and that are valid with respect to our deduction system.
sketch.tex:Our sketch completion procedure is described using the inference rules shown in Figure~\ref{fig:sketch-completion}.  The first rule corresponds to a  base case of the {\sc FillSketch} procedure and is used for completing hypotheses that are \emph{not} of type {\tt tbl}. Here, $\sketch$ represents a subpart of the sketch that we want to complete,  $\tab$ is the  table that should be used in completing $\sketch$,  and $\sketch_f$ is the full sketch. Since $\sketch$ represents an unknown expression of type $\tau_i$, we use the type inhabitation rules from Figure~\ref{fig:inhabit} to find a well-typed instantiation $t$ of $\tau_i$ with respect to table $\tab$. Given completion $t$ of $?_i$, the full sketch now becomes $\sketch_f[\sketch@t/\sketch]$, and we use the deduction system to check whether the new hypothesis is valid. Since our deduction procedure uses partial evaluation, we may now be able to obtain a concrete table for some part of the sketch, thereby enhancing the power of deductive reasoning. 
sketch.tex:The second rule from Figure~\ref{fig:sketch-completion} is also a base case of the {\sc FillSketch} procedure. Since any leaf $?_i$ of type {\tt tbl} is already bound to some input variable $x$ in the sketch, there is nothing to complete; hence, we  just return $\sketch$ itself. 
sketch.tex:to complete a sketch with top-most component $\chi$. Specifically, consider a sketch of the form $?_i^\chi(\vec{\hypo}, \vec{\hypo'})$ where $\vec{\hypo}$ denotes arguments of type {\tt tbl} and $\vec{\hypo'}$ represents first-order functions. Since the vocabulary of $\vec{\hypo'}$ depends on the completion of $\vec{\hypo}$ (as explained earlier), we first recursively synthesize $\vec{\hypo}$ and obtain a set  of complete programs $\vec{\prog}$, together with their partial evaluation $\tab_1, \ldots, \tab_n$. Now, observe that each $\hypo_j' \in \vec{\hypo}'$ can refer to any of the columns in $\tab_1 \times ... \times \tab_n$; hence we recursively synthesize the remaining arguments $\vec{\hypo'}$ using table $\tab_1 \times ... 
sketch.tex:it first tries to fill hole $?_4$. In this case, suppose that we try to instantiate hole $?_2$ with the predicate {\tt age > 12}  using rule (1) from Figure~\ref{fig:sketch-completion}. However, when we call {\sc Deduce} on the partially-completed sketch $\lambda x. ?_0^\pi(?_1^\sigma(?_3@(x, \tab_1), {\tt age}>12), ?_2)$, we  obtain the following constraint:
synthesis.tex:Let us now consider Algorithm~\ref{alg:synthesis} in more detail. The {\sc Synthesize} procedure maintains a priority queue $\worklist$ of all hypotheses. Initially, the only hypothesis in $\worklist$ is $?_0$, which represents any possible program. In each iteration of the while loop (lines 5--18), we pick a hypothesis $\hypo$ from $\worklist$ and invoke the {\sc Deduce} procedure (explained later) to see if the current hypothesis can be directly converted into a sketch by filling the holes of type {\tt tbl} with the input variables. As we will see in Section~\ref{sec:deduction}, our deduction procedure is sound but, in general, not complete: In particular, since the specifications of components can be imprecise, the deduction procedure can return $\top$ (i.e., true) even though no valid completion of the sketch exists. However, {\sc Deduce} returns $\bot$ only when the current hypothesis requires further refinement.
synthesis.tex:\State  $\worklist :=$  \{$?_0$:{\tt tbl}\} \Comment{ \ Init worklist}
synthesis.tex:    \For{$\comp \in \comps_\tab$, $(?_i$: {\tt tbl}) $\in$ {\sc Leaves}($\hypo$)  }
synthesis.tex:If {\sc Deduce} does not find a conflict, we then convert the current hypothesis $\hypo$ into a set of possible sketches (line 11). The function {\sc Sketches} used at line 11 is presented using  inference rules in Figure~\ref{fig:sketch-rules}. Effectively, we convert hypothesis $\hypo$ into a sketch by replacing each hole of type {\tt tbl} with one of the input variables $x_j$, which corresponds to table $\tab_j$ in the input-output example.
synthesis.tex:Lines 16-18 of Algorithm~\ref{alg:synthesis} perform \emph{hypothesis refinement}. The idea behind hypothesis refinement is to replace one of the holes of type {\tt tbl} in $\hypo$ with a component from $\comps_\tab$, thereby obtaining a more specific hypothesis. Each of the refined hypotheses is added to the worklist and possibly converted into a sketch in future iterations.
synthesis.tex: \hypo = (?_i:{\tt tbl}) 
synthesis.tex: \tau_i \neq {\tt tbl} \\

